An End-to-End Coding Scheme for DNA-Based Data Storage With Nanopore-Sequenced Reads

We consider error-correcting coding for deoxyribonucleic acid (DNA)-based storage using nanopore sequencing. We model the DNA storage channel as a sampling noise channel where the input data is chunked into $M$ short DNA strands, which are copied a random number of times, and the channel outputs a random selection of $N$ noisy DNA strands. The retrieved DNA reads are prone to strand-dependent insertion, deletion, and substitution (IDS) errors. We construct an index-based concatenated coding scheme consisting of the concatenation of an outer code, an index code, and an inner code. We further propose a low-complexity (linear in $N$) maximum a posteriori probability decoder that takes into account the strand-dependent IDS errors and the randomness of the drawing to infer symbolwise a posteriori probabilities for the outer decoder. We present Monte-Carlo simulations for information-outage probabilities and frame error rates for different channel setups on experimental data. We finally evaluate the overall system performance using the read/write cost trade-off. A powerful combination of tailored channel modeling and soft information processing allows us to achieve excellent performance even with error-prone nanopore-sequenced reads outperforming state-of-the-art schemes.%

==> Figures/MIR-index/acc-false/csv/Acc-false_MR-84_IX=ER_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.15833510112609986,1008
2.0,30589,61178,0.32893723288017507,945
3.0,30589,91767,0.4786831144658501,300
5.0,30589,152945,0.7084622427199275,945
8.0,30589,244712,0.9245192865505686,945


==> Figures/MIR-index/acc-false/csv/Acc-false_MR-84_IX=ER_IXDEC=ML_ixTh=0975.csv <==
c,M,N,I,numIterations,ixTh,erasRX
1.0,30589,30589,0.3177998076581458,444,0.975,0.48009706721988893
2.0,30589,61178,0.5348779557409753,444,0.975,0.47985501029487426
3.0,30589,91767,0.6920811776783722,300,0.975,0.4799682166065506
5.0,30589,152945,0.9024910759253607,444,0.975,0.47994938120309955
8.0,30589,244712,1.0833939963389505,444,0.975,0.4799120823478028


==> Figures/MIR-index/acc-false/csv/Acc-false_MR-84_IX=rep_IXDEC=ML.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.04916770466412146,448,0.0,1.0
2.0,30589,61178,0.1742346839378497,448,0.0,1.0
3.0,30589,91767,0.3062919529723163,448,0.0,1.0
5.0,30589,152945,0.5310440267558387,448,0.0,1.0
8.0,30589,244712,0.7603957826475315,448,0.0,1.0


==> Figures/MIR-index/acc-false/csv/Acc-false_MR-88_IX=VT_IXDEC=ML.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.05932397389342188,448,0.0,0.985
2.0,30589,61178,0.19198962818226797,448,0.0,0.985
3.0,30589,91767,0.3306077438649668,448,0.0,0.985
5.0,30589,152945,0.565344730143226,448,0.0,0.985
8.0,30589,244712,0.8047987309124058,448,0.0,0.985


==> Figures/MIR-index/acc-false/csv/Acc-false_MR-88_IX=VT_IXDEC=ML_ixTh=0985.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.2802661761067246,448,0.5744879257482848,0.985
2.0,30589,61178,0.4815454339496541,448,0.5746260254036233,0.985
3.0,30589,91767,0.6334258875060067,448,0.5747657061206252,0.985
5.0,30589,152945,0.8459534900705332,448,0.5747196120921154,0.985
8.0,30589,244712,1.0401748160391697,448,0.5747770593595737,0.985


==> Figures/MIR-index/acc-false/csv/Acc-false_MR-92_IX=one_IXDEC=ML.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.0,300,0.0,1.0
2.0,30589,61178,0.0,300,0.0,1.0
3.0,30589,91767,0.06411924862923833,300,0.0,1.0
5.0,30589,152945,0.2784153655279446,300,0.0,1.0
8.0,30589,244712,0.5286675999175042,300,0.0,1.0


==> Figures/MIR-index/acc-true/csv/Acc-true_MR-100_IX=one_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.34052542788405754,630
2.0,30589,61178,0.5967159884919775,630
3.0,30589,91767,0.790307003861245,300
5.0,30589,152945,1.0556267361159657,630
8.0,30589,244712,1.28136713412427,300
10.0,30589,305890,1.3725718320553888,630




==> Figures/MIR-index/acc-true/csv/Acc-true_MR-92_IX=ER_IXDEC=ML.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.4884921365243029,180,0.0,1.0
2.0,30589,61178,0.7811937093344753,180,0.0,1.0
3.0,30589,91767,0.9751450369863962,180,0.0,1.0
5.0,30589,152945,1.20419288383649,180,0.0,1.0
8.0,30589,244712,1.3736778952009412,180,0.0,1.0
10.0,30589,305890,1.434530392222954,180,0.0,1.0


==> Figures/MIR-index/acc-true/csv/Acc-true_MR-92_IX=ER_IXDEC=ML_ixTh=0985.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.5984104241021988,180,0.2649839630077626,0.985
2.0,30589,61178,0.9288299694162486,180,0.26502882299737374,0.985
3.0,30589,91767,1.128389104127368,180,0.26506787116646885,0.985
5.0,30589,152945,1.3459283912797877,180,0.26504596786789747,0.985
8.0,30589,244712,1.4872528547831068,180,0.2650228295574663,0.985
10.0,30589,305890,1.5333349179105527,180,0.26501509257140377,0.985


==> Figures/MIR-index/acc-true/csv/Acc-true_MR-92_IX=rep_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.40598260540418096,315
2.0,30589,61178,0.6762879793358997,252
3.0,30589,91767,0.8667568600273605,300
5.0,30589,152945,1.1075586302438638,252
8.0,30589,244712,1.297231839081473,300,
10.0,30589,305890,1.3691178363373808,252


==> Figures/MIR-index/acc-true/csv/Acc-true_MR-96_IX=VT_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.430151935896009,1110
2.0,30589,61178,0.7150220497561656,1220
3.0,30589,91767,0.9130596375312585,300
5.0,30589,152945,1.1639412112479686,1220
8.0,30589,244712,1.3594185971795563,300
10.0,30589,305890,1.4335795874448078,1220





==> Figures/MIR-index/acc-true/csv/Acc-true_MR-96_IX=VT_IXDEC=ML_ixTh=0995.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.5876500030609314,290,0.33166148299873405,0.995
2.0,30589,61178,0.925844495604035,180,0.33164627080904163,0.995
3.0,30589,91767,1.1361608519353015,180,0.3315742284505567,0.995
5.0,30589,152945,1.3712291333104487,180,0.3314710080965926,0.995
8.0,30589,244712,1.528711089272794,180,0.33148508359940565,0.995
10.0,30589,305890,1.5815240897664988,180,0.3315104013425307,0.995


==> Figures/MIRs/acc/Acc-true_MR-100_IX=one_IXDEC=G.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.7771815758173335,630
2.0,30589,61178,1.148649805822336,630
3.0,30589,91767,1.3517543236393281,300
5.0,30589,152945,1.5520450190435031,630
8.0,30589,244712,1.6692501359538607,300
10.0,30589,305890,1.7054567659886883,630


==> Figures/MIRs/acc/Acc-true_MR-100_IX=one_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.34052542788405754,630
2.0,30589,61178,0.5967159884919775,630
3.0,30589,91767,0.790307003861245,300
5.0,30589,152945,1.0556267361159657,630
8.0,30589,244712,1.28136713412427,300
10.0,30589,305890,1.3725718320553888,630




==> Figures/MIRs/acc/Acc-true_MR-96_IX=VT_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.430151935896009,1110
2.0,30589,61178,0.7150220497561656,1220
3.0,30589,91767,0.9130596375312585,300
5.0,30589,152945,1.1639412112479686,1220
8.0,30589,244712,1.3594185971795563,300
10.0,30589,305890,1.4335795874448078,1220





==> Figures/MIRs/acc/Acc-true_MR-96_IX=VT_IXDEC=ML_clus=genie.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.5846186400706482,500
2.0,30589,61178,0.9904728588422939,500
3.0,30589,91767,1.2322430882902509,300
5.0,30589,152945,1.472595509206119,500
8.0,30589,244712,1.6054652192573435,300
10.0,30589,305890,1.64353563437401,500


==> Figures/MIRs/acc/Acc-true_MR-96_IX=VT_IXDEC=ML_ixTh=0995.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.5876500030609314,290,0.33166148299873405,0.995
2.0,30589,61178,0.925844495604035,180,0.33164627080904163,0.995
3.0,30589,91767,1.1361608519353015,180,0.3315742284505567,0.995
5.0,30589,152945,1.3712291333104487,180,0.3314710080965926,0.995
8.0,30589,244712,1.528711089272794,180,0.33148508359940565,0.995
10.0,30589,305890,1.5815240897664988,180,0.3315104013425307,0.995


==> Figures/MIRs/acc/Acc-true_MR-96_IX=VT_IXDEC=ML_ixTh=0995_RomClus=5.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.6005210047998303,180,0.23728718747843278,0.995
2.0,30589,61178,0.9511173465087784,180,0.19776544582111935,0.995
3.0,30589,91767,1.168890579300142,180,0.17877135692690307,0.995
5.0,30589,152945,1.4062233120184033,180,0.16375200235378737,0.995
8.0,30589,244712,1.5582289291643419,180,0.15811457277670618,0.995
10.0,30589,305890,1.6061633054164843,180,0.15715084580150454,0.995


==> Figures/MIRs/non-acc/Acc-false_MR-84_IX=ER_IXDEC=ML.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.15833510112609986,1008
2.0,30589,61178,0.32893723288017507,945
3.0,30589,91767,0.4786831144658501,300
5.0,30589,152945,0.7084622427199275,945
8.0,30589,244712,0.9245192865505686,945


==> Figures/MIRs/non-acc/Acc-false_MR-84_IX=ER_IXDEC=ML__ixTh=0975_RomClus=5.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.3368613041688358,126
2.0,30589,61178,0.5788728123762278,126
3.0,30589,91767,0.7557823202220015,300
5.0,30589,152945,0.9856833960940024,126
8.0,30589,244712,1.1692529715908409,126


==> Figures/MIRs/non-acc/Acc-false_MR-84_IX=ER_IXDEC=ML_clus=genie.csv <==
c,M,N,I,numIterations
1.0,30589,30589,0.34893717080932285,315
2.0,30589,61178,0.6947027954596303,315
3.0,30589,91767,0.9284079387093637,300
5.0,30589,152945,1.1832250253054024,315
8.0,30589,244712,1.3376193817913113,315


==> Figures/MIRs/non-acc/Acc-false_MR-84_IX=ER_IXDEC=ML_ixTh=0975.csv <==
c,M,N,I,numIterations,ixTh,erasRX
1.0,30589,30589,0.3177998076581458,444,0.975,0.48009706721988893
2.0,30589,61178,0.5348779557409753,444,0.975,0.47985501029487426
3.0,30589,91767,0.6920811776783722,300,0.975,0.4799682166065506
5.0,30589,152945,0.9024910759253607,444,0.975,0.47994938120309955
8.0,30589,244712,1.0833939963389505,444,0.975,0.4799120823478028


==> Figures/MIRs/non-acc/Acc-false_MR-92_IX=one_IXDEC=G.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.6506772167677396,300,0.0,1.0
2.0,30589,61178,0.9772091144090228,300,0.0,1.0
3.0,30589,91767,1.1633300564163016,300,0.0,1.0
5.0,30589,152945,1.3562419130690033,300,0.0,1.0
8.0,30589,244712,1.4777805436151479,300,0.0,1.0


==> Figures/MIRs/non-acc/Acc-false_MR-92_IX=one_IXDEC=ML.csv <==
c,M,N,I,numIterations,erRX,ixTh
1.0,30589,30589,0.0,300,0.0,1.0
2.0,30589,61178,0.0,300,0.0,1.0
3.0,30589,91767,0.06411924862923833,300,0.0,1.0
5.0,30589,152945,0.2784153655279446,300,0.0,1.0
8.0,30589,244712,0.5286675999175042,300,0.0,1.0


==> Figures/TraceRecon/csv/comparison/acc_MR-108_IX=none_k1_compare.csv <==
M,I
1,1.23101
2,1.56121
4,1.77912
6,1.85185
8,1.88919
10,1.90557
15,1.92808
20,1.9368
30,1.94216
40,1.94528
50,1.94826


==> Figures/TraceRecon/csv/comparison/acc_MR-108_IX=none_k3_compare.csv <==
M,I
1,1.25902
2,1.58927
4,1.8051
6,1.8703
8,1.90151
10,1.91659
15,1.93501
20,1.94208
30,1.95001
40,1.95053
50,1.95215


==> Figures/TraceRecon/csv/comparison/nonacc_MR-100_IX=none_k1_compare.csv <==
M,I
1,0.995871
2,1.31502
4,1.55025
6,1.63891
8,1.67998
10,1.70553
15,1.73825
20,1.75210 
30,1.76825
40,1.77715
50,1.78016


==> Figures/TraceRecon/csv/comparison/nonacc_MR-100_IX=none_k3_compare.csv <==
M,I
1,1.02227
2,1.34528
4,1.58025
6,1.66059
8,1.70158
10,1.72449
15,1.75329
20,1.76502
30,1.77843
40,1.78359
50,1.78710 


==> Figures/TraceRecon/csv/comparison/uncoded/acc-false_k-1_uncoded_compare.csv <==
M,I
1,0.515426
2,0.69599
4,0.840727
6,0.903942
8,0.941128
10,0.963755
15,0.993871
20,1.01251
30,1.03053
40,1.04186
50,1.04735


==> Figures/TraceRecon/csv/comparison/uncoded/acc-false_k-3_uncoded_compare.csv <==
M,I
1,0.526108
2,0.713308
4,0.852890 
6,0.921840 
8,0.958758
10,0.980085
15,1.01023
20,1.02847
30,1.04556
40,1.05689
50,1.06201


==> Figures/TraceRecon/csv/comparison/uncoded/acc-true_k-1_uncoded_compare.csv <==
M,I
1,0.975955
2,1.25291
4,1.46890 
6,1.57190 
8,1.62901
10,1.66543
15,1.70863
20,1.73250 
30,1.7586
40,1.76865
50,1.77108


==> Figures/TraceRecon/csv/comparison/uncoded/acc-true_k-3_uncoded_compare.csv <==
M,I
1,0.995955
2,1.29291
4,1.53590 
6,1.63190 
8,1.68801
10,1.72043
15,1.76863
20,1.78950 
30,1.80986
40,1.81865
50,1.82508


==> Figures/TraceRecon/csv/k=0/acc_MR-108_IX=none.csv <==
M,I,s,numbl
1,1.20344,1.0,30417
2,1.53082,0.87,30369
4,1.75333,0.71,30220
6,1.83238,0.62,29964
8,1.86938,0.55,29582
10,1.88873,0.48,28954
15,1.91559,0.39,26208
20,1.92532,0.32,22089
30,1.93409,0.24,13189
40,1.93901,0.19,6667
50,1.94061,0.16,3179


==> Figures/TraceRecon/csv/k=0/nonacc_MR-100_IX=none.csv <==
M,I,s,numbl
1,0.973957,0.99,30439
2,1.29879,0.86,30423
4,1.53576,0.67,30365
6,1.62322,0.55,30243
8,1.66922,0.47,30058
10,1.69522,0.41,29793
15,1.72924,0.32,28579
20,1.74501,0.27,26531
30,1.76007,0.19,20504
40,1.76764,0.15,13927
50,1.77189,0.12,8835


==> Figures/TraceRecon/csv/k=1/acc_MR-108_IX=none.csv <==
M,I,s,numbl
1,1.25997,1.0,30417
2,1.59041,0.9,30369
4,1.8082,0.75,30220
6,1.8729,0.65,29964
8,1.90381,0.57,29582
10,1.91978,0.52,28954
15,1.93805,0.42,26208
20,1.9448,0.35,22089
30,1.95028,0.26,13189
40,1.95283,0.21,6667
50,1.95435,0.18,3179


==> Figures/TraceRecon/csv/k=1/nonacc_MR-100_IX=none.csv <==
M,I,s,numbl
1,1.0127,1.01,30439
2,1.34136,0.88,30423
4,1.57416,0.69,30365
6,1.65593,0.57,30243
8,1.69798,0.49,30058
10,1.72074,0.43,29793
15,1.75001,0.33,28579
20,1.76335,0.27,26531
30,1.77624,0.2,20504
40,1.78216,0.16,13927
50,1.78598,0.13,8835


==> Figures/TraceRecon/csv/k=3/acc-true_k-3_MR-108_IX=none.csv <==
M,I,s,numbl
1,1.26436,1.0,30417
2,1.59753,0.9,30369
4,1.81042,0.75,30220
6,1.87582,0.64,29964
8,1.90546,0.58,29582
10,1.92159,0.53,28954
15,1.93909,0.42,26208
20,1.94553,0.35,22089
30,1.95143,0.26,13189
40,1.95407,0.22,6667
50,1.95519,0.18,3179


==> Figures/TraceRecon/csv/k=3/nonacc_MR-100_IX=none.csv <==
M,I,s,numbl
1,1.02949,1.01,30439
2,1.35451,0.88,30423
4,1.58746,0.69,30365
6,1.66771,0.58,30243
8,1.70618,0.5,30058
10,1.72832,0.44,29793
15,1.75613,0.34,28579
20,1.76853,0.28,26531
30,1.78067,0.2,20504
40,1.78593,0.16,13927
50,1.7898,0.13,8835


==> Figures/TraceRecon/csv/sone/acc_MR-108_IX=none.csv <==
M,I,s,numbl
1,1.20344,1.0,30417
2,1.52582,1.0,30369
4,1.73784,1.0,30220
6,1.81208,1.0,29964
8,1.84652,1.0,29582
10,1.86285,1.0,28954
15,1.88725,1.0,26208
20,1.89128,1.0,22089
30,1.88993,1.0,13189
40,1.88885,1.0,6667
50,1.87945,1.0,3179


==> Figures/TraceRecon/csv/sone/fast_MR-100_IX=none.csv <==
M,I,s,numbl
1,0.973926,1.0,30439
2,1.29131,1.0,30423
4,1.50598,1.0,30365
6,1.57809,1.0,30243
8,1.61375,1.0,30058
10,1.63196,1.0,29793
15,1.65044,1.0,28579
20,1.65185,1.0,26531
30,1.6404,1.0,20504
40,1.62368,1.0,13927
50,1.60432,1.0,8835


==> Figures/TraceRecon/csv/uncoded/k=0/acc-false_k-0_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.503309,0.89,30439
2,0.683952,0.67,30423
4,0.826918,0.45,30365
6,0.891942,0.33,30243
8,0.928128,0.26,30058
10,0.949003,0.22,29793
15,0.982512,0.15,28579
20,1.00037,0.12,26531
30,1.01869,0.08,20504
40,1.02912,0.06,13927
50,1.03595,0.05,8835


==> Figures/TraceRecon/csv/uncoded/k=0/acc-true_k-0_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.942476,0.98,30417
2,1.21986,0.8,30369
4,1.43986,0.6,30220
6,1.5381,0.49,29964
8,1.58756,0.41,29582
10,1.62171,0.35,28954
15,1.66889,0.26,26208
20,1.69081,0.21,22089
30,1.7099,0.15,13189
40,1.71939,0.11,6667
50,1.72053,0.09,3179


==> Figures/TraceRecon/csv/uncoded/k=1/acc-false_k-1_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.523987,0.96,30439
2,0.709446,0.72,30423
4,0.85289,0.47,30365
6,0.916347,0.35,30243
8,0.949951,0.28,30058
10,0.972015,0.23,29793
15,1.00317,0.16,28579
20,1.01948,0.13,26531
30,1.03749,0.09,20504
40,1.04683,0.07,13927
50,1.05317,0.05,8835


==> Figures/TraceRecon/csv/uncoded/k=1/acc-true_k-1_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.999304,1.02,30417
2,1.30494,0.87,30369
4,1.54184,0.68,30220
6,1.64102,0.56,29964
8,1.69521,0.48,29582
10,1.72808,0.42,28954
15,1.77395,0.32,26208
20,1.79557,0.25,22089
30,1.81529,0.18,13189
40,1.82472,0.14,6667
50,1.825,0.11,3179


==> Figures/TraceRecon/csv/uncoded/k=3/acc-false_k-3_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.52961,0.95,30439
2,0.715504,0.72,30423
4,0.864237,0.48,30365
6,0.925787,0.35,30243
8,0.961413,0.28,30058
10,0.983179,0.23,29793
15,1.01471,0.17,28579
20,1.03141,0.13,26531
30,1.04939,0.09,20504
40,1.05995,0.07,13927
50,1.06583,0.05,8835


==> Figures/TraceRecon/csv/uncoded/k=3/acc-true_k-3_MR-110_IX=none.csv <==
M,I,s,numbl
1,1.00206,1.02,60834
2,1.30902,0.87,60738
4,1.54474,0.68,60440
6,1.64356,0.56,59928
8,1.698,0.48,59164
10,1.73106,0.42,57908
15,1.77631,0.32,52416
20,1.79889,0.26,44178
30,1.81885,0.18,26378
40,1.8287,0.14,13334
50,1.8321,0.1,3179


==> Figures/TraceRecon/csv/uncoded/sone/acc_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.925144,1.0,30417
2,1.18079,1.0,30369
4,1.34241,1.0,30220
6,1.38772,1.0,29964
8,1.38208,1.0,29582
10,1.36621,1.0,28954
15,1.29344,1.0,26208
20,1.19048,1.0,22089
30,0.948594,1.0,13189
40,0.701003,1.0,6667
50,0.402029,1.0,3179


==> Figures/TraceRecon/csv/uncoded/sone/fast_MR-110_IX=none.csv <==
M,I,s,numbl
1,0.453484,1.0,30439
2,0.562282,1.0,30423
4,0.473912,1.0,30365
6,0.269807,1.0,30243
8,0.0214686,1.0,30058
10,-0.252445,1.0,29793
15,-0.954946,1.0,28579
20,-1.67754,1.0,26531
30,-3.15164,1.0,20504
40,-4.63237,1.0,13927
50,-6.12848,1.0,8835


==> Figures/drawdist/data/drawdist_c-1.csv <==
d,qd-fast,qd-acc,poi
0,0.4107198901530012,0.40725447888060684,0.36787944117144233
1,0.32633712567019746,0.330322348633451,0.36787944117144233
2,0.16401203086177585,0.16467242055708123,0.18393972058572114
3,0.06526742513403949,0.0652674251340395,0.06131324019524039
4,0.023162678174447497,0.02227017130901007,0.015328310048810101
5,0.007355825814044724,0.007192363018177062,0.00306566200976202
6,0.002174055185039885,0.002125016346279587,0.0005109436682936698
7,0.0006276971361318163,0.0005982738328756375,7.299195261338139e-05
8,0.00020269386687589905,0.00020269386687589905,9.123994076672672e-06
9,9.807767752059631e-05,5.230809467765137e-05,1.013777119630298e-06
10,2.6154047338825684e-05,2.288479142147247e-05,1.0137771196302987e-07
11,6.538511834706421e-06,9.807767752059631e-06,9.216155633002698e-09
12,6.538511834706421e-06,6.538511834706421e-06,7.680129694168931e-10
13,0.0,3.2692559173532105e-06,5.907792072437641e-11
14,0.0,0.0,4.219851480312585e-12
15,0.0,0.0,2.813234320208389e-13
16,3.2692559173532105e-06,0.0,1.7582714501302425e-14
17,0.0,0.0,1.0342773236060258e-15
18,0.0,0.0,5.745985131144604e-17
19,0.0,0.0,3.0242027006024186e-18
20,0.0,0.0,1.51210135030121e-19
21,0.0,0.0,7.200482620481956e-21
22,0.0,0.0,3.272946645673604e-22
23,0.0,0.0,1.423020280727654e-23
24,0.0,0.0,5.929251169698581e-25
25,0.0,0.0,2.3717004678794361e-26
26,0.0,0.0,9.121924876459356e-28
27,0.0,0.0,3.378490694984971e-29
28,0.0,0.0,1.206603819637474e-30
29,0.0,0.0,4.1607028263361745e-32
30,0.0,0.0,1.386900942112055e-33
31,0.0,0.0,4.4738740068130683e-35
32,0.0,0.0,1.3980856271290907e-36
33,0.0,0.0,4.2366231125123076e-38
34,0.0,0.0,1.246065621327179e-39
35,0.0,0.0,3.560187489506234e-41
36,0.0,0.0,9.889409693072742e-43
37,0.0,0.0,2.672813430560273e-44
38,0.0,0.0,7.033719554105808e-46
39,0.0,0.0,1.8035178343861226e-47
40,0.0,0.0,4.508794585965268e-49
41,0.0,0.0,1.0997059965769015e-50
42,0.0,0.0,2.6183476108973993e-52
43,0.0,0.0,6.089180490458941e-54
44,0.0,0.0,1.3839046569225083e-55
45,0.0,0.0,3.075343682049893e-57
46,0.0,0.0,6.685529743587044e-59
47,0.0,0.0,1.422453136933367e-60
48,0.0,0.0,2.9634440352779173e-62
49,0.0,0.0,6.047844969954996e-64
50,0.0,0.0,1.2095689939909901e-65
51,0.0,0.0,2.371703909786187e-67
52,0.0,0.0,4.560969057281146e-69
53,0.0,0.0,8.605601994870005e-71
54,0.0,0.0,1.5936299990500094e-72
55,0.0,0.0,2.897509089181801e-74
56,0.0,0.0,5.1741233735390016e-76
57,0.0,0.0,9.077409427261607e-78
58,0.0,0.0,1.5650705909071477e-79
59,0.0,0.0,2.652662018486749e-81
60,0.0,0.0,4.421103364144375e-83
61,0.0,0.0,7.247710433023649e-85
62,0.0,0.0,1.1689855537135361e-86
63,0.0,0.0,1.855532624942113e-88
64,0.0,0.0,2.899269726472019e-90
65,0.0,0.0,4.46041496380319e-92
66,0.0,0.0,6.758204490610741e-94
67,0.0,0.0,1.0086872374045716e-95
68,0.0,0.0,1.483363584418478e-97
69,0.0,0.0,2.1498022962586535e-99
70,0.0,0.0,3.071146137512538e-101
71,0.0,0.0,4.325557940158416e-103
72,0.0,0.0,6.007719361330958e-105
73,0.0,0.0,8.229752549768481e-107
74,0.0,0.0,1.1121287229417464e-108
75,0.0,0.0,1.482838297255615e-110
76,0.0,0.0,1.951103022704732e-112
77,0.0,0.0,2.5339000294866552e-114
78,0.0,0.0,3.248589781393266e-116
79,0.0,0.0,4.112138963789131e-118


==> Figures/drawdist/data/drawdist_c-10.csv <==
d,qd-fast,qd-acc,poi
0,0.011184124493265332,0.012083169870537466,4.5399929762484854e-05
1,0.01764090493003792,0.016447626520204,0.0004539992976248486
2,0.030492349941153397,0.028632143324179418,0.0022699964881242435
3,0.04524650189616843,0.044569765921276316,0.007566654960414144
4,0.05917026284817576,0.05734928730221002,0.01891663740103538
5,0.06923957107362365,0.06820975545965736,0.03783327480207079
6,0.0754969268994377,0.07534327187132209,0.06305545800345125
7,0.0782986792206094,0.07786713743951876,0.090079225719216
8,0.07682097554596573,0.07771021315548582,0.11259903214902009
9,0.07293056100431543,0.07480711390087617,0.12511003572113372
10,0.06704263109716228,0.06945534196416896,0.12511003572113372
11,0.06120700928468681,0.06217470903622335,0.11373639611012128
12,0.05365829737151824,0.055028115600889244,0.09478033009176803
13,0.046694782267555905,0.04770498234601805,0.07290794622443707
14,0.04039492611481628,0.04104550804236956,0.05207710444602615
15,0.03412776252125017,0.034343533411795475,0.034718069630684245
16,0.029380802929253304,0.02822021707859291,0.021698793519177594
17,0.02400941545704198,0.024391918399372305,0.012763996187751505
18,0.019828037138747222,0.019455341964168957,0.007091108993195334
19,0.0162383941414934,0.01612070092846868,0.003732162627997529
20,0.013577219824767884,0.013688374525957892,0.0018660813139987742
21,0.010562965868968223,0.010919314763959723,0.0008886101495232241
22,0.008928337910291618,0.008921799398456911,0.0004039137043287357
23,0.007408133908722376,0.0070256309663920494,0.00017561465405597286
24,0.006250817313979339,0.0056917745521119405,7.317277252332212e-05
25,0.00471426703282333,0.004639074146724206,2.9269109009328823e-05
26,0.003913299333071793,0.0036092585327579447,1.125734961897266e-05
27,0.0028965607427749447,0.002942330325617889,4.169388747767671e-06
28,0.0024650189616843214,0.00241271086700667,1.4890674099170028e-06
29,0.0019059761998169217,0.0018863606643128022,5.134715206610449e-07
30,0.001647704982346018,0.0014482803713874721,1.7115717355368203e-07
31,0.0013632797175362889,0.0011442395710736237,5.521199146892901e-08
32,0.0010330848698836144,0.000997123054792729,1.725374733404048e-08
33,0.000872891329933307,0.0007192363018177062,5.228408283042485e-09
34,0.0006048123447103439,0.0005786582973715182,1.537767142071341e-09
35,0.0005525042500326925,0.0005263502026938669,4.393620405918148e-10
36,0.00042827252517327053,0.0003530796390741467,1.2204501127550308e-10
37,0.0004021184778344449,0.00035307963907414675,3.2985138182568977e-11
38,0.00027134824114031646,0.00024192493788413756,8.680299521728504e-12
39,0.00019288609912383942,0.0001896168432064862,2.2257178260842644e-12
40,0.00017980907545442655,0.00014384726036354125,5.56429456521064e-13
41,0.00020269386687589905,0.0001340394926114816,1.3571450159050293e-13
42,9.48084216032431e-05,9.48084216032431e-05,3.23129765691677e-14
43,8.173139793383025e-05,6.211586242971099e-05,7.514645713759808e-15
44,4.250032692559173e-05,7.519288609912384e-05,1.7078740258545124e-15
45,6.865437426441743e-05,4.250032692559174e-05,3.795275613009891e-16
46,3.9231071008238526e-05,1.634627958676605e-05,8.250599158717587e-17
47,3.9231071008238526e-05,3.596181509088531e-05,1.755446629514306e-17
48,3.26925591735321e-05,3.26925591735321e-05,3.6571804781549065e-18
49,2.6154047338825684e-05,1.634627958676605e-05,7.463633628887677e-19
50,9.807767752059631e-06,1.3077023669412842e-05,1.49272672577751e-19
51,3.2692559173532105e-06,1.6346279586766054e-05,2.9269151485832823e-20
52,1.961553550411926e-05,9.807767752059631e-06,5.628682978044821e-21
53,6.538511834706421e-06,1.3077023669412842e-05,1.0620156562348518e-21
54,9.807767752059631e-06,3.2692559173532105e-06,1.9666956596941892e-22
55,3.2692559173532105e-06,0.0,3.5758102903530457e-23
56,0.0,6.538511834706421e-06,6.385375518487609e-24
57,6.538511834706421e-06,0.0,1.1202413190329597e-24
58,0.0,3.2692559173532105e-06,1.9314505500567765e-25
59,0.0,0.0,3.273645000096272e-26
60,3.2692559173532105e-06,0.0,5.4560750001603006e-27
61,0.0,0.0,8.944385246164444e-28
62,3.2692559173532105e-06,0.0,1.4426427816394676e-28
63,0.0,0.0,2.2899091772055375e-29
64,0.0,0.0,3.577983089383578e-30
65,0.0,0.0,5.50458936828248e-31
66,0.0,0.0,8.340286921640089e-32
67,0.0,0.0,1.244818943528339e-32
68,0.0,0.0,1.8306160934239985e-33
69,0.0,0.0,2.6530668020638034e-34
70,0.0,0.0,3.7900954315199003e-35
71,0.0,0.0,5.338162579605333e-36
72,0.0,0.0,7.414114693896219e-37
73,0.0,0.0,1.0156321498487931e-37
74,0.0,0.0,1.3724758781741052e-38
75,0.0,0.0,1.8299678375654504e-39
76,0.0,0.0,2.4078524178492238e-40
77,0.0,0.0,3.1270810621418075e-41
78,0.0,0.0,4.0090782847974107e-42
79,0.0,0.0,5.074782638984245e-43


==> Figures/drawdist/data/drawdist_c-20.csv <==
d,qd-fast,qd-acc,poi
0,0.005799659997384595,0.0065254348110370085,2.061153622438558e-09
1,0.0028671374395187656,0.0032365633581796782,4.122307244877113e-08
2,0.004936576435203348,0.00482542173401334,4.122307244877118e-07
3,0.008029292533019485,0.0070583235255655815,2.7482048299180785e-06
4,0.011167778213678566,0.010187001438472605,1.3741024149590382e-05
5,0.015437426441741862,0.013626258663528183,5.496409659836144e-05
6,0.019076108277755986,0.017817444749574998,0.00018321365532787177
7,0.02355171962861253,0.022600366156662745,0.0005234675866510618
8,0.027775598273832875,0.02712828560219694,0.0013086689666276534
9,0.03259448149601151,0.03127697136131817,0.002908153259172565
10,0.034595266117431675,0.03481103700797698,0.00581630651834512
11,0.037687982215247814,0.03740028769452073,0.01057510276062752
12,0.03952530404080032,0.04064012030861776,0.017625171267712562
13,0.042542827252517325,0.041356087354518116,0.02711564810417317
14,0.042163593566104364,0.04288609912383942,0.03873664014881865
15,0.042624558650451165,0.0429645612658559,0.05164885353175814
16,0.042052438864914346,0.043137831829475615,0.06456106691469761
17,0.041388779913691644,0.04243167255132732,0.07595419637023251
18,0.04037531057931215,0.040698966915130114,0.08439355152248075
19,0.03853145024192494,0.0394566496665359,0.0888353173920848
20,0.03662220478619066,0.03753759644304957,0.0888353173920848
21,0.034435072577481365,0.035491042238786456,0.08460506418293791
22,0.03259448149601151,0.03380083692951485,0.07691369471176195
23,0.0309042761867399,0.03160716620897084,0.06688147366240117
24,0.028821760167385902,0.02875964430495619,0.05573456138533489
25,0.026716359356610438,0.02672289786844514,0.04458764910826764
26,0.02460115077808291,0.025545965738197986,0.03429819162174451
27,0.022188439911076243,0.023090754544265728,0.025406067867958883
28,0.020622466326664052,0.020854583496796128,0.01814719133425623
29,0.018602066169739764,0.018857068131293318,0.012515304368452648
30,0.0172093631489473,0.017134170262848174,0.008343536245635134
31,0.01554858114293187,0.01510069308225448,0.005382926610087127
32,0.014178762913560876,0.014168955145808813,0.003364329131304493
33,0.01288086831437165,0.012367595135347194,0.002038987352305724
34,0.011596050738851837,0.01138354910422388,0.0011994043248857392
35,0.01036681051392703,0.010451811167778213,0.0006853738999347143
36,0.00923564796652282,0.009454688112985485,0.0003807632777415
37,0.008519680920622467,0.008362756636589513,0.0002058179879683853
38,0.007695828429449457,0.007581404472342095,0.00010832525682546243
39,0.006630051000392311,0.006685628350987316,5.555141375664831e-05
40,0.0061592781482934485,0.006218124754805807,2.777570687832371e-05
41,0.005521773244409573,0.0051425395579966,1.3549125306499542e-05
42,0.004897345364195111,0.00497907676212894,6.451964431666435e-06
43,0.0045802275402118476,0.004357918137831831,3.0009136891470936e-06
44,0.003916568588989147,0.0038413757028900224,1.3640516768850923e-06
45,0.003576565973584412,0.0035013730874852884,6.062451897266783e-07
46,0.0032038707990061466,0.0030600235386426047,2.6358486509856637e-07
47,0.0028834837191055317,0.0027821367856675824,1.1216377238236414e-07
48,0.002458480449849614,0.0023309794690728387,4.673490515932045e-08
49,0.0022786713743951875,0.002062900483849876,1.9075471493600236e-08
50,0.0020759775075192884,0.001941938014907807,7.630188597439979e-09
51,0.0017817444749574996,0.0017588596835360272,2.9922308225254577e-09
52,0.0014907806983130642,0.0016607820060154312,1.150858008663633e-09
53,0.0012913560873545184,0.0013305871583627568,4.342860410051371e-10
54,0.0011344318033215642,0.0011932784098339219,1.6084668185375408e-10
55,0.0011115470119000916,0.0011278932914868577,5.848970249227473e-11
56,0.0008925068654374263,0.0009023146331894862,2.0889179461526818e-11
57,0.0008173139793383026,0.0007355825814044722,7.32953665316741e-12
58,0.0007225055577350594,0.0006930822544788805,2.5274264321266317e-12
59,0.0006505819275532889,0.0006734667189747613,8.56754722754827e-13
60,0.0005851968092062246,0.0005426964822806329,2.8558490758492677e-13
61,0.0005328887145285733,0.0004086569896691513,9.363439592948454e-14
62,0.0005394272263632797,0.0004021184778344449,3.020464384822174e-14
63,0.00043154178109062373,0.0003825029423303256,9.588775824832454e-15
64,0.00041846475742121094,0.00033346410357002745,2.9964924452600853e-15
65,0.00045442657251209623,0.00030077154439649536,9.219976754646521e-16
66,0.0003498103831567935,0.00024192493788413756,2.7939323498928796e-16
67,0.000326925591735321,0.0002223094023800183,8.340096566844215e-17
68,0.00028442526480972925,0.00016019353995030733,2.4529695784835577e-17
69,0.00022884791421472472,0.00020269386687589905,7.110056749227615e-18
70,0.00021577089054531187,0.0001340394926114816,2.031444785493763e-18
71,0.00018307833137177977,0.00015692428403295408,5.722379677447059e-19
72,0.00011769321302471557,0.00014057800444618803,1.589549910401902e-19
73,0.00012423172485942198,8.826990976853667e-05,4.354931261375064e-20
74,0.00014711651628089445,0.00010788544527265593,1.1770084490203753e-20
75,0.00010134693343794952,7.519288609912384e-05,3.1386891973875438e-21
76,9.153916568588989e-05,0.00011769321302471557,8.2597084141775815e-22
77,6.53851183470642e-05,7.519288609912384e-05,2.145378808877269e-22
78,7.846214201647704e-05,7.846214201647705e-05,5.500971304813825e-23
79,5.8846606512357785e-05,6.211586242971099e-05,1.3926509632440588e-23


==> Figures/drawdist/data/drawdist_c-3.csv <==
d,qd-fast,qd-acc,poi
0,0.10772525173270563,0.10459330456388126,0.049787068367863944
1,0.1812606250817314,0.18027004053877338,0.14936120510359185
2,0.19673401333856416,0.1982542173401334,0.22404180765538775
3,0.1687197593827645,0.17089054531188705,0.22404180765538775
4,0.1259219301686936,0.12794559958153526,0.16803135574154085
5,0.0861579704459265,0.08660258925068656,0.10081881344492458
6,0.05451484242186479,0.0546684974499804,0.05040940672246224
7,0.03349679612920099,0.032633712567019746,0.02160403145248382
8,0.01954361187393749,0.018971492088400682,0.008101511794681432
9,0.011171047469595921,0.01130181770629005,0.002700503931560479
10,0.0064600496926899426,0.0063129331764090486,0.0008101511794681439
11,0.0038054138877991377,0.0035209886229894075,0.00022095032167312998
12,0.0020432849483457568,0.0017261671243624954,5.523758041828258e-05
13,0.001163855106577743,0.0010788544527265596,1.2747133942680616e-05
14,0.0005426964822806329,0.0005230809467765136,2.7315287020029775e-06
15,0.0003236563358179678,0.0002942330325617889,5.463057404005949e-07
16,0.00017980907545442655,0.0001928860991238394,1.0243232632511163e-07
17,9.153916568588989e-05,8.826990976853669e-05,1.807629288090209e-08
18,4.576958284294494e-05,4.250032692559174e-05,3.0127154801503496e-09
19,3.596181509088531e-05,2.6154047338825684e-05,4.756919179184761e-10
20,1.6346279586766054e-05,9.807767752059631e-06,7.135378768777153e-11
21,6.538511834706421e-06,6.538511834706421e-06,1.01933982411102e-11
22,3.2692559173532105e-06,9.807767752059631e-06,1.3900088510604783e-12
23,3.2692559173532105e-06,3.2692559173532105e-06,1.8130550231223652e-13
24,0.0,6.538511834706421e-06,2.26631877890296e-14
25,6.538511834706421e-06,0.0,2.719582534683569e-15
26,3.2692559173532105e-06,0.0,3.1379798477117986e-16
27,3.2692559173532105e-06,0.0,3.486644275235373e-17
28,0.0,6.538511834706421e-06,3.735690294894986e-18
29,0.0,3.2692559173532105e-06,3.8645072016155465e-19
30,0.0,3.2692559173532105e-06,3.864507201615528e-20
31,3.2692559173532105e-06,3.2692559173532105e-06,3.739845678982777e-21
32,0.0,0.0,3.5061053240463625e-22
33,3.2692559173532105e-06,0.0,3.18736847640571e-23
34,0.0,0.0,2.8123839497698246e-24
35,6.538511834706421e-06,0.0,2.410614814088421e-25
36,0.0,0.0,2.0088456784069862e-26
37,0.0,3.2692559173532105e-06,1.6287937933030137e-27
38,0.0,3.2692559173532105e-06,1.285889836818143e-28
39,0.0,0.0,9.89146028321656e-30
40,0.0,3.2692559173532105e-06,7.41859521241234e-31
41,0.0,0.0,5.428240399326123e-32
42,0.0,0.0,3.877314570947244e-33
43,0.0,0.0,2.7051031890328976e-34
44,3.2692559173532105e-06,0.0,1.8443885379770266e-35
45,3.2692559173532105e-06,0.0,1.2295923586512981e-36
46,0.0,0.0,8.019080599900136e-38
47,0.0,0.0,5.11856208504246e-39
48,0.0,0.0,3.1991013031516046e-40
49,0.0,0.0,1.9586334509091615e-41
50,0.0,0.0,1.1751800705454853e-42
51,0.0,0.0,6.91282394438509e-44
52,0.0,0.0,3.9881676602221737e-45
53,0.0,0.0,2.257453392578562e-46
54,0.0,0.0,1.254140773654778e-47
55,0.0,0.0,6.840767856298693e-49
56,0.0,0.0,3.6646970658743417e-50
57,0.0,0.0,1.9287879294075863e-51
58,0.0,0.0,9.97648929003905e-53
59,0.0,0.0,5.072791164426735e-54
60,0.0,0.0,2.536395582213243e-55
61,0.0,0.0,1.2474076633835734e-56
62,0.0,0.0,6.035843532501549e-58
63,0.0,0.0,2.8742112059530177e-59
64,0.0,0.0,1.3472865027904587e-60
65,0.0,0.0,6.218245397494705e-62
66,0.0,0.0,2.8264751806793406e-63
67,0.0,0.0,1.2655859017966957e-64
68,0.0,0.0,5.583467213808902e-66
69,0.0,0.0,2.427594440786462e-67
70,0.0,0.0,1.0403976174799696e-68
71,0.0,0.0,4.396046271042025e-70
72,0.0,0.0,1.8316859462674524e-71
73,0.0,0.0,7.527476491510101e-73
74,0.0,0.0,3.051679658720555e-74
75,0.0,0.0,1.2206718634881806e-75
76,0.0,0.0,4.818441566400504e-77
77,0.0,0.0,1.8773148960001848e-78
78,0.0,0.0,7.220441907693265e-80
79,0.0,0.0,2.7419399649470053e-81


==> Figures/drawdist/data/drawdist_c-5.csv <==
d,qd-fast,qd-acc,poi
0,0.04148358833529489,0.041101085392964566,0.006737946999085467
1,0.08318621681705246,0.0807440826467896,0.03368973499542734
2,0.11884399110762392,0.11674512880868314,0.08422433748856832
3,0.13374199032300252,0.13551065777429058,0.1403738958142805
4,0.13271544396495358,0.13386295279194457,0.17546736976785063
5,0.11747090362233557,0.11875245194193802,0.17546736976785068
6,0.09794363802798484,0.09884268340525698,0.1462228081398754
7,0.07687982215247811,0.07696155355041193,0.10444486295705395
8,0.057476788282986795,0.0584542958022754,0.06527803934815865
9,0.041924937884137564,0.04240878775990584,0.036265577415643714
10,0.030525042500326928,0.0300935007192363,0.018132788707821854
11,0.021067085131424093,0.0215901660782006,0.008242176685373562
12,0.015025500196155357,0.014731267163593565,0.0034342402855723226
13,0.010082385249117302,0.010363541258009677,0.0013208616482970467
14,0.006888322217863216,0.006682359095069962,0.0004717363029632305
15,0.004838498757682753,0.004148685759121223,0.00015724543432107664
16,0.0032529096377664443,0.00294233032561789,4.91391982253364e-05
17,0.00222963253563489,0.00195501503857722,1.445270536039306e-05
18,0.0014809729305610047,0.0013142408787759907,4.01464037788697e-06
19,0.0010134693343794954,0.0008925068654374263,1.0564843099702562e-06
20,0.0005786582973715182,0.0006440434157185823,2.6412107749256406e-07
21,0.00042827252517327053,0.0004413495488426834,6.288597083156263e-08
22,0.0003203870799006146,0.00031057931214855495,1.42922660980824e-08
23,0.00016673205178501373,0.00016673205178501373,3.1070143691483566e-09
24,0.00012096246894206878,0.00011442395710736236,6.472946602392407e-10
25,0.00010788544527265593,7.192363018177063e-05,1.294589320478487e-10
26,5.8846606512357785e-05,3.923107100823852e-05,2.489594847073999e-11
27,3.269255917353211e-05,3.9231071008238526e-05,4.610360827914858e-12
28,1.6346279586766054e-05,9.807767752059631e-06,8.232787192705023e-13
29,3.9231071008238526e-05,6.538511834706421e-06,1.4194460677077758e-13
30,9.807767752059631e-06,6.538511834706421e-06,2.3657434461796272e-14
31,6.538511834706421e-06,9.807767752059631e-06,3.815715235773566e-15
32,0.0,3.2692559173532105e-06,5.962055055896242e-16
33,0.0,3.2692559173532105e-06,9.03341675135778e-17
34,6.538511834706421e-06,0.0,1.3284436399055818e-17
35,0.0,0.0,1.897776628436555e-18
36,0.0,3.2692559173532105e-06,2.6358008728285025e-19
37,3.2692559173532105e-06,0.0,3.5618930713899753e-20
38,0.0,0.0,4.686701409723548e-21
39,0.0,0.0,6.00859155092766e-22
40,3.2692559173532105e-06,0.0,7.510739438659532e-23
41,6.538511834706421e-06,0.0,9.15943833982878e-24
42,0.0,9.807767752059631e-06,1.0904093261700866e-24
43,3.2692559173532105e-06,3.2692559173532105e-06,1.2679178211279849e-25
44,0.0,3.2692559173532105e-06,1.440815705827282e-26
45,0.0,3.2692559173532105e-06,1.6009063398080304e-27
46,0.0,0.0,1.7401155867479474e-28
47,3.2692559173532105e-06,0.0,1.8511867944126284e-29
48,0.0,0.0,1.928319577513205e-30
49,6.538511834706421e-06,0.0,1.9676730382788063e-31
50,0.0,0.0,1.967673038278797e-32
51,0.0,0.0,1.9290912139987706e-33
52,0.0,3.2692559173532105e-06,1.8548953980757267e-34
53,0.0,0.0,1.7499013189393534e-35
54,3.2692559173532105e-06,6.538511834706421e-06,1.6202789990179326e-36
55,0.0,3.2692559173532105e-06,1.4729809081981073e-37
56,3.2692559173532105e-06,0.0,1.3151615251769032e-38
57,0.0,0.0,1.1536504606815064e-39
58,0.0,0.0,9.945262592081815e-41
59,0.0,0.0,8.428188637357679e-42
60,0.0,0.0,7.02349053113109e-43
61,0.0,0.0,5.756959451746877e-44
62,0.0,0.0,4.6427092352798634e-45
63,0.0,0.0,3.684689869269727e-46
64,3.2692559173532105e-06,0.0,2.87866396036695e-47
65,0.0,0.0,2.2143568925900098e-48
66,0.0,0.0,1.6775431004469437e-49
67,0.0,0.0,1.2518978361544006e-50
68,0.0,0.0,9.205131148194089e-52
69,0.0,0.0,6.670384889995702e-53
70,0.0,0.0,4.764560635711503e-54
71,0.0,0.0,3.35532439134607e-55
72,0.0,0.0,2.330086382879153e-56
73,0.0,0.0,1.595949577314479e-57
74,0.0,0.0,1.0783443089963152e-58
75,0.0,0.0,7.188962059975329e-60
76,0.0,0.0,4.729580302615236e-61
77,0.0,0.0,3.0711560406591972e-62
78,0.0,0.0,1.9686897696534368e-63
79,0.0,0.0,1.2460061833250377e-64


==> Figures/outage/acc-false/outagefile-2_acc-false_c=10.00_.csv <==
R,qout,numerr,numsamp
1.2204,6.25e-05,1,16000
1.2208,6.25e-05,1,16000
1.2212,6.25e-05,1,16000
1.2216,0.0001875,3,16000
1.222,0.0003125,5,16000
1.2224,0.0005625,9,16000
1.2228,0.000875,14,16000
1.2232,0.0013125,21,16000
1.2236,0.002125,34,16000
1.224,0.002875,46,16000
1.2244,0.00375,60,16000
1.2248,0.0053125,85,16000
1.2252,0.0075625,121,16000
1.2256,0.010875,174,16000
1.226,0.0149375,239,16000
1.2264,0.0198125,317,16000
1.2268,0.0260625,417,16000
1.2272,0.033125,530,16000
1.2276,0.042625,682,16000
1.228,0.0548125,877,16000
1.2284,0.067875,1086,16000
1.2288,0.083875,1342,16000
1.2292,0.103438,1655,16000
1.2296,0.125312,2005,16000
1.23,0.153188,2451,16000
1.2304,0.184688,2955,16000
1.2308,0.219062,3505,16000
1.2312,0.256625,4106,16000
1.2316,0.295812,4733,16000
1.232,0.340375,5446,16000
1.2324,0.387188,6195,16000
1.2328,0.433688,6939,16000
1.2332,0.4825,7720,16000
1.2336,0.533687,8539,16000
1.234,0.581313,9301,16000
1.2344,0.629313,10069,16000
1.2348,0.675312,10805,16000
1.2352,0.718,11488,16000
1.2356,0.758563,12137,16000
1.236,0.79875,12780,16000
1.2364,0.828125,13250,16000
1.2368,0.857688,13723,16000
1.2372,0.885312,14165,16000
1.2376,0.90775,14524,16000
1.238,0.926375,14822,16000
1.2384,0.941625,15066,16000
1.2388,0.956063,15297,16000
1.2392,0.96625,15460,16000
1.2396,0.973938,15583,16000
1.24,0.981375,15702,16000


==> Figures/outage/acc-false/outagefile-2_acc-false_c=8.000_.csv <==
R,qout,numerr,numsamp
1.1488,6.25e-05,1,16000
1.1492,0.0001875,3,16000
1.1496,0.0004375,7,16000
1.15,0.000625,10,16000
1.1504,0.0010625,17,16000
1.1508,0.0015625,25,16000
1.1512,0.00225,36,16000
1.1516,0.0030625,49,16000
1.152,0.0039375,63,16000
1.1524,0.005625,90,16000
1.1528,0.007875,126,16000
1.1532,0.0105,168,16000
1.1536,0.0143125,229,16000
1.154,0.0194375,311,16000
1.1544,0.0253125,405,16000
1.1548,0.032375,518,16000
1.1552,0.0415625,665,16000
1.1556,0.0525625,841,16000
1.156,0.0683125,1093,16000
1.1564,0.084,1344,16000
1.1568,0.103,1648,16000
1.1572,0.124813,1997,16000
1.1576,0.148562,2377,16000
1.158,0.176875,2830,16000
1.1584,0.205187,3283,16000
1.1588,0.239875,3838,16000
1.1592,0.277375,4438,16000
1.1596,0.314125,5026,16000
1.16,0.35575,5692,16000
1.1604,0.397937,6367,16000
1.1608,0.441563,7065,16000
1.1612,0.487438,7799,16000
1.1616,0.53575,8572,16000
1.162,0.579125,9266,16000
1.1624,0.620313,9925,16000
1.1628,0.6615,10584,16000
1.1632,0.702875,11246,16000
1.1636,0.742437,11879,16000
1.164,0.778062,12449,16000
1.1644,0.809063,12945,16000
1.1648,0.838063,13409,16000
1.1652,0.86875,13900,16000
1.1656,0.892625,14282,16000
1.166,0.9115,14584,16000
1.1664,0.92775,14844,16000
1.1668,0.942063,15073,16000
1.1672,0.954438,15271,16000
1.1676,0.96475,15436,16000
1.168,0.97275,15564,16000
1.1684,0.978688,15659,16000
1.1688,0.983313,15733,16000


==> Figures/outage/acc-true/outagefile-2_acc-true_c=5.000_.csv <==
R,qout,numerr,numsamp
1.3916,6.34921e-05,1,15750
1.392,0.000253968,4,15750
1.3924,0.000444444,7,15750
1.3928,0.000507937,8,15750
1.3932,0.000571429,9,15750
1.3936,0.000888889,14,15750
1.394,0.00126984,20,15750
1.3944,0.00209524,33,15750
1.3948,0.00311111,49,15750
1.3952,0.00507937,80,15750
1.3956,0.00774603,122,15750
1.396,0.0107937,170,15750
1.3964,0.0151111,238,15750
1.3968,0.0211429,333,15750
1.3972,0.0291429,459,15750
1.3976,0.0372698,587,15750
1.398,0.047746,752,15750
1.3984,0.0620952,978,15750
1.3988,0.0774603,1220,15750
1.3992,0.0969524,1527,15750
1.3996,0.120444,1897,15750
1.4,0.147492,2323,15750
1.4004,0.178222,2807,15750
1.4008,0.213905,3369,15750
1.4012,0.250984,3953,15750
1.4016,0.293143,4617,15750
1.402,0.337778,5320,15750
1.4024,0.384063,6049,15750
1.4028,0.43327,6824,15750
1.4032,0.485841,7652,15750
1.4036,0.536381,8448,15750
1.404,0.587556,9254,15750
1.4044,0.637143,10035,15750
1.4048,0.685333,10794,15750
1.4052,0.728444,11473,15750
1.4056,0.766222,12068,15750
1.406,0.803556,12656,15750
1.4064,0.83727,13187,15750
1.4068,0.865968,13639,15750
1.4072,0.896317,14117,15750
1.4076,0.91727,14447,15750
1.408,0.935175,14729,15750
1.4084,0.948825,14944,15750
1.4088,0.960698,15131,15750
1.4092,0.971111,15295,15750
1.4096,0.978984,15419,15750
1.41,0.984317,15503,15750


==> Figures/outage/acc-true/outagefile-2_acc-true_c=8.000_.csv <==
R,qout,numerr,numsamp
1.5487,6.25e-05,1,16000
1.549,0.000125,2,16000
1.5493,0.00025,4,16000
1.5496,0.0003125,5,16000
1.5499,0.0004375,7,16000
1.5502,0.0006875,11,16000
1.5505,0.0011875,19,16000
1.5508,0.002125,34,16000
1.5511,0.00325,52,16000
1.5514,0.0046875,75,16000
1.5517,0.006375,102,16000
1.552,0.0083125,133,16000
1.5523,0.0111875,179,16000
1.5526,0.0145,232,16000
1.5529,0.019875,318,16000
1.5532,0.027125,434,16000
1.5535,0.0363125,581,16000
1.5538,0.0459375,735,16000
1.5541,0.05925,948,16000
1.5544,0.0748125,1197,16000
1.5547,0.092875,1486,16000
1.555,0.114437,1831,16000
1.5553,0.139063,2225,16000
1.5556,0.168125,2690,16000
1.5559,0.200875,3214,16000
1.5562,0.235813,3773,16000
1.5565,0.273375,4374,16000
1.5568,0.313937,5023,16000
1.5571,0.355438,5687,16000
1.5574,0.4035,6456,16000
1.5577,0.453937,7263,16000
1.558,0.505313,8085,16000
1.5583,0.555312,8885,16000
1.5586,0.603062,9649,16000
1.5589,0.649375,10390,16000
1.5592,0.694937,11119,16000
1.5595,0.735125,11762,16000
1.5598,0.772312,12357,16000
1.5601,0.809312,12949,16000
1.5604,0.841,13456,16000
1.5607,0.869875,13918,16000
1.561,0.895437,14327,16000
1.5613,0.917438,14679,16000
1.5616,0.935187,14963,16000
1.5619,0.950438,15207,16000
1.5622,0.963313,15413,16000
1.5625,0.973562,15577,16000
1.5628,0.981062,15697,16000

